Light Curve Models of Convective Common Envelopes

Common envelopes are thought to be the main method for producing tight binaries in the universe as the orbital period shrinks by several orders of magnitude during this phase. Despite their importance for various evolutionary channels, direct detections are rare, and thus observational constraints on common envelope physics are often inferred from post-CE populations. Population constraints suggest that the CE phase must be highly inefficient at using orbital energy to drive envelope ejection for low-mass systems and highly efficient for high-mass systems. Such a dichotomy has been explained by an interplay between convection, radiation and orbital decay. If convective transport to the surface occurs faster than the orbit decays, the CE self-regulates and radiatively cools. Once the orbit shrinks such that convective transport is slow compared to orbital decay, a burst occurs as the release of orbital energy can be far in excess of that required to unbind the envelope. With the anticipation of first light for the Rubin Observatory, we calculate light curve models for convective common envelopes and provide the time evolution of apparent magnitudes for the Rubin filters. Convection imparts a distinct signature in the light curves and lengthens the timescales during which they are observable. Given Rubin limiting magnitudes, convective CEs should be detectable out to distances of ~8 Mpc at a rate of ~0.3 per day and provide an intriguing observational test of common envelope physics.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



